Circuit Model Reduction with Scaled Relative Graphs

Continued fractions are classical representations of complex objects (for example, real numbers) as sums and inverses of simpler objects (for example, integers). The analogy in linear circuit theory is a chain of series/parallel one-ports: the port behavior is a continued fraction containing the port behaviors of its elements. Truncating a continued fraction is a classical method of approximation, which corresponds to deleting the circuit elements furthest from the port. We apply this idea to chains of series/parallel one-ports composed of arbitrary nonlinear relations. This gives a model reduction method which automatically preserves properties such as incremental positivity. The Scaled Relative Graph (SRG) gives a graphical representation of the original and truncated port behaviors. The difference of these SRGs gives a bound on the approximation error, which is shown to be competitive with existing methods.

==> data/NL_resistor__error_Bess3.csv <==
0,0
0.1004,5.9978e-07
0.2008,2.1243e-05
0.3012,0.0001094
0.40161,0.00035939
0.50201,0.00082392
0.60241,0.0016042
0.70281,0.0025959
0.80321,0.0037235
0.90361,0.0049461
1.004,0.0062015
1.1044,0.0074374
1.2048,0.0087118
1.3052,0.0097551
1.4056,0.011018
1.506,0.011919
1.6064,0.013082
1.7068,0.013749
1.8072,0.014401
1.9076,0.014991
2.008,0.015436
2.1084,0.015719
2.2088,0.015826
2.3092,0.01575
2.4096,0.015491
2.51,0.015042
2.6104,0.014366
2.7108,0.013481
2.8112,0.012548
2.9116,0.011483
3.012,0.01025
3.1124,0.008905
3.2129,0.0074859
3.3133,0.0061313
3.4137,0.0047829
3.5141,0.0034873
3.6145,0.0022855
3.7149,0.0012152
3.8153,0.00029619
3.9157,0.00044388
4.0161,0.0010054
4.1165,0.0013625
4.2169,0.0015297
4.3173,0.0014733
4.4177,0.0012103
4.5181,0.00075992
4.6185,0.00018445
4.7189,0.0004718
4.8193,0.0012754
4.9197,0.0019969
5.0201,0.0027225
5.1205,0.0034283
5.2209,0.0040743
5.3213,0.0046194
5.4217,0.0050412
5.5221,0.0052996
5.6225,0.0053801
5.7229,0.0053116
5.8233,0.0050819
5.9237,0.0046771
6.0241,0.004083
6.1245,0.0033608
6.2249,0.0025248
6.3253,0.0015512
6.4257,0.00064332
6.5261,0.0002832
6.6265,0.0011874
6.7269,0.0020354
6.8273,0.0027948
6.9277,0.0034317
7.0281,0.0039142
7.1285,0.004259
7.2289,0.0043481
7.3293,0.0043265
7.4297,0.0041273
7.5301,0.0037166
7.6305,0.0031339
7.7309,0.0024405
7.8313,0.0016044
7.9317,0.00067952
8.0321,0.00021395
8.1325,0.0010786
8.2329,0.0019179
8.3333,0.0026981
8.4337,0.0033791
8.5341,0.0039306
8.6345,0.0043185
8.7349,0.0045429
8.8353,0.0045987
8.9357,0.0044763
9.0361,0.0041891
9.1365,0.0036991
9.2369,0.0030664
9.3373,0.0023031
9.4378,0.0013931
9.5382,0.0005258
9.6386,0.00037567
9.739,0.0012574
9.8394,0.0020944
9.9398,0.0028552
10.04,0.0035057
10.141,0.0040098
10.241,0.0043738
10.341,0.0045184
10.442,0.004517
10.542,0.0043544
10.643,0.0039971
10.743,0.0034566
10.843,0.0027867
10.944,0.001945
11.044,0.0010532
11.145,0.00013029
11.245,0.00074294
11.345,0.0016009
11.446,0.0024121
11.546,0.0031295
11.647,0.0037245
11.747,0.0041669
11.847,0.004462
11.948,0.0045581
12.048,0.0044933
12.149,0.0042717
12.249,0.0038386
12.349,0.0032402
12.45,0.0024991
12.55,0.001639
12.651,0.00076489
12.751,0.0001396
12.851,0.0010207
12.952,0.0018741
13.052,0.0026578
13.153,0.0033405
13.253,0.003888
13.353,0.0042906
13.454,0.0045145
13.554,0.0045415
13.655,0.0044254
13.755,0.0041333
13.855,0.0036409
13.956,0.0029922
14.056,0.002194
14.157,0.0013397
14.257,0.00038809
14.357,0.00047976
14.458,0.0013483
14.558,0.0021783
14.659,0.0029291
14.759,0.0035658
14.859,0.0040591
14.96,0.0043989
15.06,0.0045489
15.161,0.0045242
15.261,0.0043512
15.361,0.0039832
15.462,0.0034229
15.562,0.0027205
15.663,0.0019082
15.763,0.0010149
15.863,0.00011842
15.964,0.0007645
16.064,0.0016309
16.165,0.0024437
16.265,0.0031574
16.365,0.003746
16.466,0.0041934
16.566,0.0044781
16.667,0.0045402
16.767,0.0044766
16.867,0.0042461
16.968,0.003801
17.068,0.0031824
17.169,0.0024337
17.269,0.0016005
17.369,0.00066398
17.47,0.00020942
17.57,0.0010875
17.671,0.0019353
17.771,0.0027138
17.871,0.0033887
17.972,0.003928
18.072,0.0043128
18.173,0.0045282
18.273,0.004533
18.373,0.0043964
18.474,0.004091
18.574,0.0035868
18.675,0.002945
18.775,0.0021643
18.876,0.0012488
18.976,0.00037945
19.076,0.00051517
19.177,0.0013894
19.277,0.0022169
19.378,0.0029634
19.478,0.0035953
19.578,0.0040777
19.679,0.0044224
19.779,0.0045352
19.88,0.0045147
19.98,0.0043306
20.08,0.0039457
20.181,0.0033835
20.281,0.0026929
20.382,0.0018306
20.482,0.00095026
20.582,1.4256e-05
20.683,0.00087231
20.783,0.0017208
20.884,0.0025194
20.984,0.0032176
21.084,0.0037906
21.185,0.0042183
21.285,0.0044806
21.386,0.0045482
21.486,0.0044702
21.586,0.0042254
21.687,0.0037683
21.787,0.0031505
21.888,0.0023829
21.988,0.0015358
22.088,0.00062484
22.189,0.00026239
22.289,0.0011393
22.39,0.0019848
22.49,0.0027578
22.59,0.0034251
22.691,0.0039542
22.791,0.0043331
22.892,0.0045313
22.992,0.0045276
23.092,0.0043827
23.193,0.0040633
23.293,0.0035453
23.394,0.0028917
23.494,0.0021128
23.594,0.0011894
23.695,0.00032407
23.795,0.0005685
23.896,0.0014425
23.996,0.0022658
24.096,0.0030073
24.197,0.003633
24.297,0.0041059
24.398,0.0044436
24.498,0.004534
24.598,0.0045103
24.699,0.0043126
24.799,0.0039106
24.9,0.0033323
25,0.0026475


==> data/NL_resistor__error_Bess_sint3.csv <==
0,0
0.1004,6.4635e-07
0.2008,2.224e-05
0.3012,0.00011025
0.40161,0.000366
0.50201,0.00083149
0.60241,0.0015774
0.70281,0.002526
0.80321,0.0035982
0.90361,0.004702
1.004,0.005811
1.1044,0.0068943
1.2048,0.0079377
1.3052,0.008888
1.4056,0.0098083
1.506,0.010627
1.6064,0.011356
1.7068,0.012084
1.8072,0.012663
1.9076,0.013276
2.008,0.013858
2.1084,0.014377
2.2088,0.014995
2.3092,0.015416
2.4096,0.015922
2.51,0.016469
2.6104,0.016802
2.7108,0.017259
2.8112,0.017597
2.9116,0.017838
3.012,0.018189
3.1124,0.018321
3.2129,0.018377
3.3133,0.018463
3.4137,0.018392
3.5141,0.018209
3.6145,0.017958
3.7149,0.0176
3.8153,0.017153
3.9157,0.016602
4.0161,0.01595
4.1165,0.015215
4.2169,0.014362
4.3173,0.013372
4.4177,0.012375
4.5181,0.011263
4.6185,0.01013
4.7189,0.008962
4.8193,0.0076382
4.9197,0.0063177
5.0201,0.0049143
5.1205,0.0034957
5.2209,0.002079
5.3213,0.00053273
5.4217,0.00073534
5.5221,0.002142
5.6225,0.003423
5.7229,0.0046555
5.8233,0.0059653
5.9237,0.006969
6.0241,0.0080592
6.1245,0.0089357
6.2249,0.009781
6.3253,0.010544
6.4257,0.011133
6.5261,0.011633
6.6265,0.012019
6.7269,0.012278
6.8273,0.012403
6.9277,0.012402
7.0281,0.012274
7.1285,0.012017
7.2289,0.011644
7.3293,0.011134
7.4297,0.010454
7.5301,0.009748
7.6305,0.0089112
7.7309,0.008027
7.8313,0.0070736
7.9317,0.005947
8.0321,0.0048218
8.1325,0.0035606
8.2329,0.0023567
8.3333,0.00097018
8.4337,0.00031682
8.5341,0.001569
8.6345,0.0028946
8.7349,0.0040113
8.8353,0.0052892
8.9357,0.0063902
9.0361,0.0074407
9.1365,0.0084479
9.2369,0.0092949
9.3373,0.010132
9.4378,0.01085
9.5382,0.011436
9.6386,0.011933
9.739,0.01233
9.8394,0.012579
9.9398,0.012707
10.04,0.012712
10.141,0.01259
10.241,0.012351
10.341,0.011991
10.442,0.011495
10.542,0.010888
10.643,0.010165
10.743,0.0093448
10.843,0.008477
10.944,0.0075022
11.044,0.0063989
11.145,0.0052961
11.245,0.004019
11.345,0.0028061
11.446,0.0014707
11.546,9.8562e-05
11.647,0.0011126
11.747,0.0024628
11.847,0.0036279
11.948,0.0048594
12.048,0.006066
12.149,0.0070678
12.249,0.0081564
12.349,0.008985
12.45,0.0098834
12.55,0.010636
12.651,0.01124
12.751,0.011787
12.851,0.012209
12.952,0.012496
13.052,0.012662
13.153,0.012706
13.253,0.012625
13.353,0.012419
13.454,0.012094
13.554,0.01164
13.655,0.011084
13.755,0.010379
13.855,0.0095945
13.956,0.0087271
14.056,0.0077871
14.157,0.0067311
14.257,0.0056101
14.357,0.0043958
14.458,0.0031507
14.558,0.0018534
14.659,0.00048896
14.759,0.00072294
14.859,0.0021033
14.96,0.0032708
15.06,0.004513
15.161,0.0057435
15.261,0.0067592
15.361,0.0078767
15.462,0.0087606
15.562,0.0096099
15.663,0.010461
15.763,0.011049
15.863,0.011643
15.964,0.012115
16.064,0.012418
16.165,0.01262
16.265,0.012702
16.365,0.012667
16.466,0.012496
16.566,0.012194
16.667,0.011786
16.767,0.011233
16.867,0.010574
16.968,0.0098462
17.068,0.0089829
17.169,0.0080559
17.269,0.0070657
17.369,0.0059281
17.47,0.0047535
17.57,0.0035046
17.671,0.0022676
17.771,0.00084296
17.871,0.00034591
17.972,0.0016992
18.072,0.0029869
18.173,0.0041228
18.273,0.0054216
18.373,0.0064379
18.474,0.0075571
18.574,0.0085142
18.675,0.0093859
18.775,0.010209
18.876,0.010892
18.976,0.011481
19.076,0.011977
19.177,0.012349
19.277,0.012581
19.378,0.012697
19.478,0.012688
19.578,0.012552
19.679,0.012294
19.779,0.011925
19.88,0.011406
19.98,0.010789
20.08,0.010064
20.181,0.009222
20.281,0.0083433
20.382,0.0073688
20.482,0.006244
20.582,0.0051312
20.683,0.0038498
20.783,0.002644
20.884,0.0012704
20.984,2.1226e-05
21.084,0.001304
21.185,0.0026297
21.285,0.0037815
21.386,0.0050413
21.486,0.0061631
21.586,0.0072277
21.687,0.0082785
21.787,0.0090982
21.888,0.010001
21.988,0.010708
22.088,0.011317
22.189,0.011855
22.289,0.012252
22.39,0.012522
22.49,0.012674
22.59,0.012701
22.691,0.012603
22.791,0.012383
22.892,0.012038
22.992,0.011576
23.092,0.010994
23.193,0.010278
23.293,0.0094772
23.394,0.008615
23.494,0.0076516
23.594,0.006581
23.695,0.0054755
23.795,0.0042145
23.896,0.0030091
23.996,0.0016758
24.096,0.0003139
24.197,0.00089547
24.297,0.0022711
24.398,0.0034293
24.498,0.0046754
24.598,0.005889
24.699,0.0068949
24.799,0.0080153
24.9,0.0088426
25,0.0096351


==> data/NL_resistor__error_Tom3.csv <==
0,0
0.1004,5.256e-07
0.2008,1.2321e-05
0.3012,3.4021e-05
0.40161,0.00015468
0.50201,0.00035871
0.60241,0.00075422
0.70281,0.0012168
0.80321,0.001721
0.90361,0.0022065
1.004,0.0027179
1.1044,0.0031464
1.2048,0.0035187
1.3052,0.003833
1.4056,0.0040926
1.506,0.0043527
1.6064,0.0045521
1.7068,0.0045888
1.8072,0.0046474
1.9076,0.004648
2.008,0.0045905
2.1084,0.0044717
2.2088,0.0042878
2.3092,0.0040405
2.4096,0.0037333
2.51,0.0033719
2.6104,0.0029498
2.7108,0.0024888
2.8112,0.0019845
2.9116,0.0014517
3.012,0.00087204
3.1124,0.00030316
3.2129,0.00030954
3.3133,0.00073327
3.4137,0.0011285
3.5141,0.0014759
3.6145,0.0017565
3.7149,0.0019583
3.8153,0.0020798
3.9157,0.0021123
4.0161,0.0020693
4.1165,0.0019511
4.2169,0.0017543
4.3173,0.0014636
4.4177,0.0010926
4.5181,0.00066255
4.6185,0.00024038
4.7189,0.00019882
4.8193,0.00062049
4.9197,0.00097354
5.0201,0.0012546
5.1205,0.0015021
5.2209,0.0016995
5.3213,0.0018328
5.4217,0.0018947
5.5221,0.0018779
5.6225,0.00175
5.7229,0.0015793
5.8233,0.0013507
5.9237,0.0010502
6.0241,0.0006815
6.1245,0.00026004
6.2249,0.00019542
6.3253,0.00060111
6.4257,0.0010283
6.5261,0.0013283
6.6265,0.0015922
6.7269,0.0018157
6.8273,0.0019791
6.9277,0.0020718
7.0281,0.0020985
7.1285,0.002052
7.2289,0.0018862
7.3293,0.001682
7.4297,0.0014198
7.5301,0.0010656
7.6305,0.00066386
7.7309,0.0002563
7.8313,0.00024518
7.9317,0.00063367
8.0321,0.0010427
8.1325,0.0013284
8.2329,0.0015853
8.3333,0.0017955
8.4337,0.0019375
8.5341,0.0020053
8.6345,0.0020114
8.7349,0.0019276
8.8353,0.0017595
8.9357,0.0015429
9.0361,0.0012626
9.1365,0.00088732
9.2369,0.00046355
9.3373,4.7004e-05
9.4378,0.00041067
9.5382,0.00082014
9.6386,0.0011724
9.739,0.0014515
9.8394,0.0016884
9.9398,0.0018741
10.04,0.001995
10.141,0.0020347
10.241,0.0020167
10.341,0.0019144
10.442,0.0017217
10.542,0.0014727
10.643,0.0011516
10.743,0.00077026
10.843,0.0003581
10.944,0.00013276
11.044,0.00053328
11.145,0.00097222
11.245,0.0012647
11.345,0.0015315
11.446,0.0017582
11.546,0.0019201
11.647,0.0020101
11.747,0.0020361
11.847,0.0019855
11.948,0.0018224
12.048,0.001622
12.149,0.0013621
12.249,0.0010027
12.349,0.00059354
12.45,0.00019109
12.55,0.00028861
12.651,0.00070046
12.751,0.0010833
12.851,0.001369
12.952,0.001621
13.052,0.0018249
13.153,0.001964
13.253,0.0020274
13.353,0.0020233
13.454,0.0019263
13.554,0.0017564
13.655,0.0015347
13.755,0.0012485
13.855,0.00088058
13.956,0.00045011
14.056,8.7143e-06
14.157,0.00041136
14.257,0.00086217
14.357,0.0011831
14.458,0.0014613
14.558,0.0016985
14.659,0.0018839
14.759,0.002001
14.859,0.0020459
14.96,0.0020156
15.06,0.0018771
15.161,0.001684
15.261,0.0014388
15.361,0.0011137
15.462,0.0007293
15.562,0.00032827
15.663,0.00016875
15.763,0.00057131
15.863,0.00099968
15.964,0.0012866
16.064,0.00155
16.165,0.0017731
16.265,0.0019286
16.365,0.0020125
16.466,0.0020297
16.566,0.0019703
16.667,0.0018189
16.767,0.0016172
16.867,0.001352
16.968,0.00099727
17.068,0.00057988
17.169,0.00013369
17.269,0.00028779
17.369,0.00078908
17.47,0.0010964
17.57,0.0013832
17.671,0.0016338
17.771,0.0018345
17.871,0.001971
17.972,0.0020342
18.072,0.0020193
18.173,0.0019219
18.273,0.0017585
18.373,0.0015279
18.474,0.0012312
18.574,0.00084188
18.675,0.00042478
18.775,6.5402e-06
18.876,0.00048751
18.976,0.00084942
19.076,0.0012092
19.177,0.0014821
19.277,0.0017151
19.378,0.0018926
19.478,0.002003
19.578,0.0020336
19.679,0.0019975
19.779,0.0018798
19.88,0.0016893
19.98,0.0014352
20.08,0.0011037
20.181,0.00071581
20.281,0.00029103
20.382,0.0001914
20.482,0.00059009
20.582,0.001007
20.683,0.0013045
20.783,0.0015666
20.884,0.0017812
20.984,0.001937
21.084,0.0020209
21.185,0.0020284
21.285,0.0019782
21.386,0.0018221
21.486,0.0016077
21.586,0.0013336
21.687,0.00095843
21.787,0.00054489
21.888,0.00013679
21.988,0.00034616
22.088,0.00074359
22.189,0.0011198
22.289,0.0014028
22.39,0.0016493
22.49,0.0018455
22.59,0.0019772
22.691,0.0020301
22.791,0.0020234
22.892,0.0019118
22.992,0.0017341
23.092,0.0015036
23.193,0.0012053
23.293,0.00083069
23.394,0.00039586
23.494,4.6356e-05
23.594,0.00047325
23.695,0.00089906
23.795,0.0012216
23.896,0.0014948
23.996,0.0017233
24.096,0.0018999
24.197,0.0020101
24.297,0.0020368
24.398,0.0020102
24.498,0.0018781
24.598,0.0016763
24.699,0.0014173
24.799,0.0010738
24.9,0.00067663
25,0.00027365


==> data/NL_resistor__error_Tom_sint3.csv <==
0,0
0.1004,5.5904e-07
0.2008,1.3343e-05
0.3012,3.5604e-05
0.40161,0.00016506
0.50201,0.00038342
0.60241,0.00074959
0.70281,0.0011769
0.80321,0.0016325
0.90361,0.0020833
1.004,0.0024632
1.1044,0.0028221
1.2048,0.0031157
1.3052,0.003383
1.4056,0.0035909
1.506,0.0037643
1.6064,0.0038991
1.7068,0.0039348
1.8072,0.0040979
1.9076,0.0039979
2.008,0.004214
2.1084,0.0042199
2.2088,0.004218
2.3092,0.0044144
2.4096,0.0042677
2.51,0.0044127
2.6104,0.0044948
2.7108,0.0043745
2.8112,0.0045193
2.9116,0.0044616
3.012,0.0043654
3.1124,0.0043956
3.2129,0.0042755
3.3133,0.0041508
3.4137,0.0040552
3.5141,0.0039089
3.6145,0.0037121
3.7149,0.0034852
3.8153,0.0032298
3.9157,0.00295
4.0161,0.0026458
4.1165,0.0023188
4.2169,0.0019751
4.3173,0.0016158
4.4177,0.0012437
4.5181,0.00084133
4.6185,0.00043718
4.7189,6.2314e-06
4.8193,0.00042371
4.9197,0.00095008
5.0201,0.0012956
5.1205,0.0018328
5.2209,0.0022763
5.3213,0.0025772
5.4217,0.0029784
5.5221,0.0032049
5.6225,0.0036027
5.7229,0.0038044
5.8233,0.0039903
5.9237,0.0041857
6.0241,0.0042561
6.1245,0.0043486
6.2249,0.0044291
6.3253,0.0043578
6.4257,0.0043421
6.5261,0.0042753
6.6265,0.004134
6.7269,0.0039755
6.8273,0.0037848
6.9277,0.0035658
7.0281,0.0033124
7.1285,0.0030257
7.2289,0.0027183
7.3293,0.0023754
7.4297,0.0020237
7.5301,0.0016535
7.6305,0.001253
7.7309,0.00084563
7.8313,0.00038906
7.9317,3.3758e-05
8.0321,0.00056482
8.1325,0.00093855
8.2329,0.0014871
8.3333,0.001963
8.4337,0.0022664
8.5341,0.0027161
8.6345,0.0029531
8.7349,0.0033337
8.8353,0.0036024
8.9357,0.0037649
9.0361,0.0040236
9.1365,0.004053
9.2369,0.0042296
9.3373,0.0042821
9.4378,0.0042319
9.5382,0.0042769
9.6386,0.0041881
9.739,0.004074
9.8394,0.0039476
9.9398,0.00377
10.04,0.0035593
10.141,0.0033195
10.241,0.0030562
10.341,0.0027497
10.442,0.0024444
10.542,0.0020871
10.643,0.0017129
10.743,0.0013262
10.843,0.00093546
10.944,0.00048381
11.044,5.6628e-05
11.145,0.00042499
11.245,0.00087354
11.345,0.0013471
11.446,0.0018648
11.546,0.0021741
11.647,0.0026181
11.747,0.0028807
11.847,0.0032519
11.948,0.0035546
12.048,0.0037201
12.149,0.0039614
12.249,0.0040611
12.349,0.0041631
12.45,0.0043142
12.55,0.0042409
12.651,0.0042782
12.751,0.0042371
12.851,0.0041085
12.952,0.0039907
13.052,0.0038269
13.153,0.0036311
13.253,0.0033962
13.353,0.0031341
13.454,0.0028473
13.554,0.0025312
13.655,0.0022087
13.755,0.0018401
13.855,0.0014534
13.956,0.0010419
14.056,0.00063376
14.157,0.00017192
14.257,0.00027796
14.357,0.00076609
14.458,0.0011752
14.558,0.001749
14.659,0.0020466
14.759,0.0024803
14.859,0.0028443
14.96,0.003109
15.06,0.0035024
15.161,0.0036472
15.261,0.003897
15.361,0.0040643
15.462,0.004132
15.562,0.0042708
15.663,0.0042733
15.763,0.0042518
15.863,0.0042671
15.964,0.0041539
16.064,0.0040209
16.165,0.0038751
16.265,0.0036905
16.365,0.0034705
16.466,0.0032178
16.566,0.0029378
16.667,0.0026187
16.767,0.0022881
16.867,0.0019342
16.968,0.001569
17.068,0.0011663
17.169,0.00075591
17.269,0.00030153
17.369,0.0001219
17.47,0.00065605
17.57,0.0010114
17.671,0.0015826
17.771,0.0020073
17.871,0.002338
17.972,0.0027681
18.072,0.0030249
18.173,0.00339
18.273,0.0036173
18.373,0.0038078
18.474,0.004045
18.574,0.0040735
18.675,0.0042696
18.775,0.0042572
18.876,0.0042573
18.976,0.0042786
19.076,0.0041716
19.177,0.0040666
19.277,0.0039315
19.378,0.0037509
19.478,0.0035338
19.578,0.0032909
19.679,0.0030242
19.779,0.0027144
19.88,0.0023993
19.98,0.0020444
20.08,0.0016674
20.181,0.0012763
20.281,0.00088705
20.382,0.00042731
20.482,5.9056e-06
20.582,0.00049631
20.683,0.00090588
20.783,0.0014245
20.884,0.0019102
20.984,0.0022221
21.084,0.0026742
21.185,0.0029102
21.285,0.0033018
21.386,0.0035732
21.486,0.0037471
21.586,0.0039961
21.687,0.0040617
21.787,0.0041919
21.888,0.0043077
21.988,0.0042365
22.088,0.0042838
22.189,0.0042182
22.289,0.0040933
22.39,0.0039735
22.49,0.0038026
22.59,0.0036002
22.691,0.0033655
22.791,0.003101
22.892,0.0027997
22.992,0.0024984
23.092,0.002156
23.193,0.0017817
23.293,0.0013979
23.394,0.00099626
23.494,0.00056005
23.594,0.00012398
23.695,0.00034023
23.795,0.00082427
23.896,0.0012476
23.996,0.0018018
24.096,0.002105
24.197,0.00254
24.297,0.0028557
24.398,0.0031777
24.498,0.0035279
24.598,0.0036842
24.699,0.0039236
24.799,0.0040659
24.9,0.0040944
25,0.0041741


==> data/NL_resistor_output_Bess3.csv <==
0,1
0.1004,0.77399
0.2008,0.63093
0.3012,0.54528
0.40161,0.49806
0.50201,0.47581
0.60241,0.46909
0.70281,0.47073
0.80321,0.47534
0.90361,0.47879
1.004,0.47788
1.1044,0.47027
1.2048,0.45451
1.3052,0.42953
1.4056,0.3954
1.506,0.35207
1.6064,0.30091
1.7068,0.24274
1.8072,0.17962
1.9076,0.11353
2.008,0.046694
2.1084,-0.018648
2.2088,-0.080257
2.3092,-0.13599
2.4096,-0.18388
2.51,-0.22223
2.6104,-0.24971
2.7108,-0.26537
2.8112,-0.26867
2.9116,-0.25974
3.012,-0.23909
3.1124,-0.2077
3.2129,-0.16696
3.3133,-0.11851
3.4137,-0.064476
3.5141,-0.007101
3.6145,0.051245
3.7149,0.10818
3.8153,0.16136
3.9157,0.20861
4.0161,0.24795
4.1165,0.27774
4.2169,0.29675
4.3173,0.30417
4.4177,0.29968
4.5181,0.28343
4.6185,0.25602
4.7189,0.21854
4.8193,0.17257
4.9197,0.11977
5.0201,0.062363
5.1205,0.0026369
5.2209,-0.057038
5.3213,-0.11431
5.4217,-0.1669
5.5221,-0.21271
5.6225,-0.24989
5.7229,-0.27692
5.8233,-0.29273
5.9237,-0.29669
6.0241,-0.28867
6.1245,-0.26897
6.2249,-0.23839
6.3253,-0.19826
6.4257,-0.15004
6.5261,-0.095788
6.6265,-0.037682
6.7269,0.021948
6.8273,0.080719
6.9277,0.1363
7.0281,0.18646
7.1285,0.22915
7.2289,0.26269
7.3293,0.28563
7.4297,0.29712
7.5301,0.29667
7.6305,0.2843
7.7309,0.2605
7.8313,0.22625
7.9317,0.18297
8.0321,0.1323
8.1325,0.076321
8.2329,0.017318
8.3333,-0.042352
8.4337,-0.10032
8.5341,-0.15428
8.6345,-0.20208
8.7349,-0.24176
8.8353,-0.27169
8.9357,-0.2907
9.0361,-0.29801
9.1365,-0.29333
9.2369,-0.27685
9.3373,-0.24923
9.4378,-0.21165
9.5382,-0.16549
9.6386,-0.11271
9.739,-0.05542
9.8394,0.0040699
9.9398,0.06339
10.04,0.12018
10.141,0.17218
10.241,0.21727
10.341,0.25366
10.442,0.27982
10.542,0.29473
10.643,0.29779
10.743,0.28887
10.843,0.26832
10.944,0.23703
11.044,0.1962
11.145,0.1475
11.245,0.092843
11.345,0.034491
11.446,-0.025217
11.546,-0.083912
11.647,-0.13926
11.747,-0.18905
11.847,-0.23126
11.948,-0.26415
12.048,-0.28642
12.149,-0.29717
12.249,-0.29597
12.349,-0.28285
12.45,-0.25839
12.55,-0.22354
12.651,-0.17968
12.751,-0.12863
12.851,-0.072406
12.952,-0.013311
13.052,0.046307
13.153,0.10407
13.253,0.15769
13.353,0.20499
13.454,0.24407
13.554,0.27334
13.655,0.29159
13.755,0.29812
13.855,0.29266
13.956,0.27544
14.056,0.24716
14.157,0.20892
14.257,0.16235
14.357,0.10918
14.458,0.051664
14.558,-0.0078917
14.659,-0.067123
14.759,-0.12368
14.859,-0.1753
14.96,-0.21989
15.06,-0.25565
15.161,-0.28112
15.261,-0.29527
15.361,-0.29755
15.462,-0.28787
15.562,-0.26663
15.663,-0.23464
15.763,-0.19325
15.863,-0.14408
15.964,-0.089123
16.064,-0.030623
16.165,0.029085
16.265,0.087628
16.365,0.14268
16.466,0.19202
16.566,0.23367
16.667,0.26594
16.767,0.28748
16.867,0.29746
16.968,0.29548
17.068,0.28162
17.169,0.25645
17.269,0.22095
17.369,0.17663
17.47,0.12514
17.57,0.068661
17.671,0.0094579
17.771,-0.050111
17.871,-0.10768
17.972,-0.16095
18.072,-0.20778
18.173,-0.24627
18.273,-0.27487
18.373,-0.29239
18.474,-0.29815
18.574,-0.29192
18.675,-0.27394
18.775,-0.24495
18.876,-0.20617
18.976,-0.15904
19.076,-0.10555
19.177,-0.047839
19.277,0.011767
19.378,0.070894
19.478,0.12719
19.578,0.17842
19.679,0.22248
19.779,0.25763
19.88,0.28239
19.98,0.29578
20.08,0.29729
20.181,0.28684
20.281,0.26485
20.382,0.23226
20.482,0.19029
20.582,0.14075
20.683,0.085477
20.783,0.026812
20.884,-0.032901
20.984,-0.091297
21.084,-0.14605
21.185,-0.19496
21.285,-0.23606
21.386,-0.26766
21.486,-0.28848
21.586,-0.29769
21.687,-0.29494
21.787,-0.28032
21.888,-0.25446
21.988,-0.21834
22.088,-0.17348
22.189,-0.12161
22.289,-0.064889
22.39,-0.0055918
22.49,0.053919
22.59,0.11128
22.691,0.16419
22.791,0.21054
22.892,0.24843
22.992,0.27634
23.092,0.29312
23.193,0.29811
23.293,0.29111
23.394,0.27239
23.494,0.24272
23.594,0.20336
23.695,0.15575
23.795,0.10192
23.896,0.044018
23.996,-0.015629
24.096,-0.074642
24.197,-0.13068
24.297,-0.1815
24.398,-0.22503
24.498,-0.25956
24.598,-0.2836
24.699,-0.29625
24.799,-0.29698
24.9,-0.28577
25,-0.26303


==> data/NL_resistor_output_Bess_sint3.csv <==
0,1
0.1004,0.76938
0.2008,0.61432
0.3012,0.51192
0.40161,0.44563
0.50201,0.40431
0.60241,0.38064
0.70281,0.36953
0.80321,0.36738
0.90361,0.37154
1.004,0.38005
1.1044,0.39136
1.2048,0.40423
1.3052,0.41762
1.4056,0.43076
1.506,0.44284
1.6064,0.45336
1.7068,0.46183
1.8072,0.46772
1.9076,0.47096
2.008,0.47093
2.1084,0.4678
2.2088,0.46126
2.3092,0.45109
2.4096,0.43767
2.51,0.42059
2.6104,0.4001
2.7108,0.37649
2.8112,0.34959
2.9116,0.31992
3.012,0.28765
3.1124,0.25284
3.2129,0.21601
3.3133,0.17748
3.4137,0.13747
3.5141,0.096429
3.6145,0.054753
3.7149,0.012807
3.8153,-0.029015
3.9157,-0.070314
4.0161,-0.11071
4.1165,-0.14985
4.2169,-0.1873
4.3173,-0.22278
4.4177,-0.25583
4.5181,-0.28621
4.6185,-0.31356
4.7189,-0.33767
4.8193,-0.35834
4.9197,-0.37528
5.0201,-0.38845
5.1205,-0.39758
5.2209,-0.40264
5.3213,-0.40369
5.4217,-0.40036
5.5221,-0.39311
5.6225,-0.38174
5.7229,-0.36655
5.8233,-0.34771
5.9237,-0.32515
6.0241,-0.29943
6.1245,-0.27063
6.2249,-0.23908
6.3253,-0.2052
6.4257,-0.16916
6.5261,-0.13142
6.6265,-0.092376
6.7269,-0.052403
6.8273,-0.01189
6.9277,0.028751
7.0281,0.069106
7.1285,0.10878
7.2289,0.1474
7.3293,0.18453
7.4297,0.21988
7.5301,0.25296
7.6305,0.28353
7.7309,0.31121
7.8313,0.33579
7.9317,0.35705
8.0321,0.37466
8.1325,0.38861
8.2329,0.39851
8.3333,0.40455
8.4337,0.4064
8.5341,0.40409
8.6345,0.39781
8.7349,0.38735
8.8353,0.37316
8.9357,0.35511
9.0361,0.33346
9.1365,0.30856
9.2369,0.28042
9.3373,0.24959
9.4378,0.21625
9.5382,0.18066
9.6386,0.14332
9.739,0.10456
9.8394,0.06472
9.9398,0.024257
10.04,-0.01644
10.141,-0.05697
10.241,-0.096935
10.341,-0.13593
10.442,-0.1736
10.542,-0.20948
10.643,-0.24328
10.743,-0.27464
10.843,-0.30322
10.944,-0.32876
11.044,-0.35104
11.145,-0.36973
11.245,-0.3848
11.345,-0.39588
11.446,-0.40308
11.546,-0.40619
11.647,-0.40505
11.747,-0.39998
11.847,-0.39068
11.948,-0.3776
12.048,-0.36068
12.149,-0.34002
12.249,-0.31607
12.349,-0.28882
12.45,-0.25877
12.55,-0.22614
12.651,-0.19114
12.751,-0.15429
12.851,-0.11591
12.952,-0.076335
13.052,-0.036015
13.153,0.0046529
13.253,0.04527
13.353,0.085435
13.454,0.12475
13.554,0.16285
13.655,0.19928
13.755,0.23372
13.855,0.26581
13.956,0.29523
14.056,0.32169
14.157,0.34493
14.257,0.36469
14.357,0.38083
14.458,0.39309
14.558,0.40141
14.659,0.40574
14.759,0.40577
14.859,0.40189
14.96,0.39379
15.06,0.3818
15.161,0.366
15.261,0.34635
15.361,0.32337
15.462,0.29704
15.562,0.26777
15.663,0.23587
15.763,0.2015
15.863,0.16516
15.964,0.1272
16.064,0.087917
16.165,0.04777
16.265,0.0071631
16.365,-0.033509
16.466,-0.073845
16.566,-0.11345
16.667,-0.15194
16.767,-0.18889
16.867,-0.22395
16.968,-0.25675
17.068,-0.287
17.169,-0.31433
17.269,-0.33852
17.369,-0.35934
17.47,-0.37652
17.57,-0.38996
17.671,-0.39938
17.771,-0.40492
17.871,-0.40617
17.972,-0.40343
18.072,-0.39658
18.173,-0.38566
18.273,-0.37099
18.373,-0.3524
18.474,-0.33039
18.574,-0.30503
18.675,-0.27654
18.775,-0.24539
18.876,-0.2117
18.976,-0.17589
19.076,-0.13837
19.177,-0.099427
19.277,-0.059487
19.378,-0.018975
19.478,0.021719
19.578,0.062196
19.679,0.10206
19.779,0.1409
19.88,0.17836
19.98,0.21399
20.08,0.24748
20.181,0.27851
20.281,0.30671
20.382,0.33183
20.482,0.35367
20.582,0.3719
20.683,0.38648
20.783,0.39703
20.884,0.40374
20.984,0.40624
21.084,0.40463
21.185,0.39902
21.285,0.38921
21.386,0.37565
21.486,0.35818
21.586,0.33712
21.687,0.31274
21.787,0.28509
21.888,0.2547
21.988,0.22173
22.088,0.18647
22.189,0.14942
22.289,0.11085
22.39,0.071156
22.49,0.030771
22.59,-0.0099126
22.691,-0.050496
22.791,-0.090574
22.892,-0.12975
22.992,-0.16766
23.092,-0.20385
23.193,-0.23801
23.293,-0.26978
23.394,-0.29882
23.494,-0.32487
23.594,-0.34769
23.695,-0.36697
23.795,-0.38265
23.896,-0.39437
23.996,-0.4022
24.096,-0.40598
24.197,-0.4055
24.297,-0.40109
24.398,-0.39244
24.498,-0.37998
24.598,-0.36366
24.699,-0.34357
24.799,-0.32016
24.9,-0.2934
25,-0.26368


==> data/NL_resistor_output_Tom3.csv <==
0,1
0.1004,0.77399
0.2008,0.63092
0.3012,0.54521
0.40161,0.49785
0.50201,0.47535
0.60241,0.46824
0.70281,0.46935
0.80321,0.47333
0.90361,0.47605
1.004,0.47439
1.1044,0.46598
1.2048,0.44932
1.3052,0.42361
1.4056,0.38847
1.506,0.3445
1.6064,0.29238
1.7068,0.23358
1.8072,0.16986
1.9076,0.10319
2.008,0.035848
2.1084,-0.029895
2.2088,-0.091795
2.3092,-0.1477
2.4096,-0.19564
2.51,-0.23389
2.6104,-0.26112
2.7108,-0.27637
2.8112,-0.27924
2.9116,-0.26977
3.012,-0.24847
3.1124,-0.2163
3.2129,-0.17475
3.3133,-0.12538
3.4137,-0.070388
3.5141,-0.012064
3.6145,0.047203
3.7149,0.105
3.8153,0.15898
3.9157,0.20694
4.0161,0.24689
4.1165,0.27715
4.2169,0.29652
4.3173,0.30418
4.4177,0.2998
4.5181,0.28352
4.6185,0.25596
4.7189,0.21826
4.8193,0.17192
4.9197,0.11875
5.0201,0.060895
5.1205,0.00071077
5.2209,-0.059413
5.3213,-0.1171
5.4217,-0.17005
5.5221,-0.21614
5.6225,-0.25352
5.7229,-0.28065
5.8233,-0.29646
5.9237,-0.30032
6.0241,-0.29207
6.1245,-0.27207
6.2249,-0.24111
6.3253,-0.20041
6.4257,-0.15171
6.5261,-0.096833
6.6265,-0.038087
6.7269,0.022168
6.8273,0.081535
6.9277,0.13766
7.0281,0.18828
7.1285,0.23136
7.2289,0.26515
7.3293,0.28828
7.4297,0.29982
7.5301,0.29932
7.6305,0.28677
7.7309,0.26268
7.8313,0.2281
7.9317,0.18428
8.0321,0.13313
8.1325,0.076571
8.2329,0.016986
8.3333,-0.043255
8.4337,-0.10176
8.5341,-0.15621
8.6345,-0.20438
8.7349,-0.24437
8.8353,-0.27453
8.9357,-0.29363
9.0361,-0.30093
9.1365,-0.29614
9.2369,-0.27945
9.3373,-0.25149
9.4378,-0.21345
9.5382,-0.16683
9.6386,-0.11351
9.739,-0.055614
9.8394,0.0044759
9.9398,0.064371
10.04,0.12169
10.141,0.17416
10.241,0.21963
10.341,0.25627
10.442,0.28262
10.542,0.29761
10.643,0.30063
10.743,0.29155
10.843,0.27075
10.944,0.23911
11.044,0.19779
11.145,0.1486
11.245,0.093364
11.345,0.034422
11.446,-0.025871
11.546,-0.085121
11.647,-0.14097
11.747,-0.19118
11.847,-0.23373
11.948,-0.26689
12.048,-0.28929
12.149,-0.30008
12.249,-0.2988
12.349,-0.2855
12.45,-0.2607
12.55,-0.22547
12.651,-0.18115
12.751,-0.12957
12.851,-0.072754
12.952,-0.013058
13.052,0.04714
13.153,0.10545
13.253,0.15955
13.353,0.20725
13.454,0.24666
13.554,0.27612
13.655,0.29448
13.755,0.30101
13.855,0.29542
13.956,0.27798
14.056,0.24935
14.157,0.21067
14.257,0.1636
14.357,0.10988
14.458,0.051777
14.558,-0.0083716
14.659,-0.068169
14.759,-0.12524
14.859,-0.17731
14.96,-0.22227
15.06,-0.25832
15.161,-0.28396
15.261,-0.29818
15.361,-0.30042
15.462,-0.29057
15.562,-0.26902
15.663,-0.23672
15.763,-0.19483
15.863,-0.1452
15.964,-0.089645
16.064,-0.030542
16.165,0.029755
16.265,0.088857
16.365,0.14441
16.466,0.19419
16.566,0.23618
16.667,0.26866
16.767,0.29034
16.867,0.30035
16.968,0.29828
17.068,0.28423
17.169,0.25875
17.269,0.22284
17.369,0.17808
17.47,0.12603
17.57,0.068956
17.671,0.0091563
17.771,-0.05099
17.871,-0.10909
17.972,-0.16284
18.072,-0.21007
18.173,-0.24887
18.273,-0.27764
18.373,-0.29526
18.474,-0.30101
18.574,-0.29466
18.675,-0.27646
18.775,-0.24711
18.876,-0.20791
18.976,-0.16027
19.076,-0.10624
19.177,-0.047932
19.277,0.012269
19.378,0.071964
19.478,0.12878
19.578,0.18046
19.679,0.2249
19.779,0.26029
19.88,0.28521
19.98,0.29868
20.08,0.30014
20.181,0.28951
20.281,0.26725
20.382,0.23428
20.482,0.19183
20.582,0.14175
20.683,0.085909
20.783,0.026658
20.884,-0.03364
20.984,-0.092577
21.084,-0.14782
21.185,-0.19715
21.285,-0.23857
21.386,-0.27039
21.486,-0.29134
21.586,-0.30058
21.687,-0.29775
21.787,-0.28292
21.888,-0.2567
21.988,-0.22022
22.088,-0.17484
22.189,-0.12247
22.289,-0.065152
22.39,-0.0052563
22.49,0.054831
22.59,0.11272
22.691,0.16612
22.791,0.21285
22.892,0.25105
22.992,0.27914
23.092,0.296
23.193,0.30096
23.293,0.29382
23.394,0.27489
23.494,0.24488
23.594,0.20502
23.695,0.15697
23.795,0.10257
23.896,0.04407
23.996,-0.016172
24.096,-0.075749
24.197,-0.1323
24.297,-0.18357
24.398,-0.22746
24.498,-0.26222
24.598,-0.28643
24.699,-0.29914
24.799,-0.29982
24.9,-0.28843
25,-0.2654


==> data/NL_resistor_output_Tom_sint3.csv <==
0,1
0.1004,0.76938
0.2008,0.61431
0.3012,0.51184
0.40161,0.44543
0.50201,0.40386
0.60241,0.37981
0.70281,0.36818
0.80321,0.36541
0.90361,0.36892
1.004,0.3767
1.1044,0.38729
1.2048,0.39941
1.3052,0.41212
1.4056,0.42454
1.506,0.43597
1.6064,0.44591
1.7068,0.45368
1.8072,0.45916
1.9076,0.46168
2.008,0.46129
2.1084,0.45765
2.2088,0.45049
2.3092,0.44009
2.4096,0.42601
2.51,0.40854
2.6104,0.38779
2.7108,0.3636
2.8112,0.33651
2.9116,0.30654
3.012,0.27383
3.1124,0.23891
3.2129,0.20191
3.3133,0.16317
3.4137,0.12314
3.5141,0.082129
3.6145,0.040507
3.7149,-0.0013078
3.8153,-0.042939
3.9157,-0.083967
4.0161,-0.12402
4.1165,-0.16274
4.2169,-0.19968
4.3173,-0.23453
4.4177,-0.26696
4.5181,-0.29663
4.6185,-0.32325
4.7189,-0.34663
4.8193,-0.3664
4.9197,-0.38255
5.0201,-0.39466
5.1205,-0.40291
5.2209,-0.40699
5.3213,-0.4068
5.4217,-0.4026
5.5221,-0.39417
5.6225,-0.38192
5.7229,-0.3657
5.8233,-0.34573
5.9237,-0.32237
6.0241,-0.29563
6.1245,-0.26604
6.2249,-0.23373
6.3253,-0.19901
6.4257,-0.16237
6.5261,-0.12406
6.6265,-0.084492
6.7269,-0.044101
6.8273,-0.0032719
6.9277,0.037588
7.0281,0.078067
7.1285,0.11777
7.2289,0.15633
7.3293,0.19329
7.4297,0.22831
7.5301,0.26105
7.6305,0.29119
7.7309,0.3184
7.8313,0.34247
7.9317,0.36303
8.0321,0.38005
8.1325,0.39311
8.2329,0.40235
8.3333,0.40748
8.4337,0.40835
8.5341,0.40524
8.6345,0.39787
8.7349,0.38667
8.8353,0.37148
8.9357,0.35248
9.0361,0.33004
9.1365,0.30416
9.2369,0.27536
9.3373,0.24374
9.4378,0.20963
9.5382,0.1735
9.6386,0.13558
9.739,0.096302
9.8394,0.056088
9.9398,0.01532
10.04,-0.025592
10.141,-0.06624
10.241,-0.10623
10.341,-0.14517
10.442,-0.18265
10.542,-0.21828
10.643,-0.25173
10.743,-0.28265
10.843,-0.31076
10.944,-0.33577
11.044,-0.35738
11.145,-0.37546
11.245,-0.38969
11.345,-0.40004
11.446,-0.40642
11.546,-0.40846
11.647,-0.40655
11.747,-0.40039
11.847,-0.39031
11.948,-0.3763
12.048,-0.35833
12.149,-0.33691
12.249,-0.31198
12.349,-0.284
12.45,-0.2532
12.55,-0.21974
12.651,-0.18417
12.751,-0.14674
12.851,-0.10781
12.952,-0.06783
13.052,-0.027181
13.153,0.013728
13.253,0.054498
13.353,0.094719
13.454,0.13399
13.554,0.17195
13.655,0.20815
13.755,0.24226
13.855,0.27396
13.956,0.30292
14.056,0.32884
14.157,0.35149
14.257,0.37058
14.357,0.38599
14.458,0.39742
14.558,0.40501
14.659,0.40828
14.759,0.40753
14.859,0.40263
14.96,0.39363
15.06,0.38079
15.161,0.3639
15.261,0.34349
15.361,0.31956
15.462,0.29242
15.562,0.26243
15.663,0.22968
15.763,0.1947
15.863,0.15779
15.964,0.11924
16.064,0.07952
16.165,0.039025
16.265,-0.0018487
16.365,-0.042706
16.466,-0.083123
16.566,-0.12271
16.667,-0.1611
16.767,-0.19784
16.867,-0.23259
16.968,-0.26503
17.068,-0.29481
17.169,-0.32163
17.269,-0.34528
17.369,-0.36539
17.47,-0.38193
17.57,-0.39448
17.671,-0.40323
17.771,-0.40777
17.871,-0.40816
17.972,-0.4045
18.072,-0.39662
18.173,-0.38493
18.273,-0.36919
18.373,-0.34977
18.474,-0.32687
18.574,-0.30059
18.675,-0.27142
18.775,-0.23944
18.876,-0.20506
18.976,-0.16869
19.076,-0.13056
19.177,-0.091145
19.277,-0.050838
19.378,-0.010029
19.478,0.030873
19.578,0.071457
19.679,0.11133
19.779,0.15011
19.88,0.18736
19.98,0.22273
20.08,0.25588
20.181,0.28646
20.281,0.31416
20.382,0.33877
20.482,0.35991
20.582,0.37753
20.683,0.39123
20.783,0.4011
20.884,0.40692
20.984,0.40844
21.084,0.406
21.185,0.3993
21.285,0.38873
21.386,0.37418
21.486,0.35576
21.586,0.33389
21.687,0.30852
21.787,0.28018
21.888,0.24901
21.988,0.21526
22.088,0.17944
22.189,0.14178
22.289,0.10269
22.39,0.062607
22.49,0.0219
22.59,-0.019013
22.691,-0.059733
22.791,-0.099856
22.892,-0.13898
22.992,-0.17673
23.092,-0.21268
23.193,-0.2465
23.293,-0.27786
23.394,-0.30644
23.494,-0.33196
23.594,-0.35415
23.695,-0.37279
23.795,-0.38768
23.896,-0.39863
23.996,-0.40568
24.096,-0.4084
24.197,-0.40714
24.297,-0.40167
24.398,-0.39219
24.498,-0.37883
24.598,-0.36146
24.699,-0.3406
24.799,-0.31621
24.9,-0.28865
25,-0.25822


==> data/NL_resistor_state_system.csv <==
0,1
0.1004,0.77399
0.2008,0.63091
0.3012,0.54517
0.40161,0.4977
0.50201,0.47499
0.60241,0.46748
0.70281,0.46814
0.80321,0.47161
0.90361,0.47384
1.004,0.47167
1.1044,0.46283
1.2048,0.4458
1.3052,0.41978
1.4056,0.38438
1.506,0.34015
1.6064,0.28783
1.7068,0.22899
1.8072,0.16522
1.9076,0.098544
2.008,0.031258
2.1084,-0.034367
2.2088,-0.096083
2.3092,-0.15174
2.4096,-0.19937
2.51,-0.23727
2.6104,-0.26407
2.7108,-0.27886
2.8112,-0.28122
2.9116,-0.27122
3.012,-0.24935
3.1124,-0.2166
3.2129,-0.17444
3.3133,-0.12464
3.4137,-0.069259
3.5141,-0.010588
3.6145,0.048959
3.7149,0.10696
3.8153,0.16106
3.9157,0.20905
4.0161,0.24895
4.1165,0.27911
4.2169,0.29828
4.3173,0.30565
4.4177,0.30089
4.5181,0.28419
4.6185,0.2562
4.7189,0.21806
4.8193,0.1713
4.9197,0.11778
5.0201,0.05964
5.1205,-0.00079136
5.2209,-0.061112
5.3213,-0.11893
5.4217,-0.17195
5.5221,-0.21801
5.6225,-0.25527
5.7229,-0.28223
5.8233,-0.29781
5.9237,-0.30137
6.0241,-0.29275
6.1245,-0.27233
6.2249,-0.24092
6.3253,-0.19981
6.4257,-0.15068
6.5261,-0.095505
6.6265,-0.036495
6.7269,0.023984
6.8273,0.083514
6.9277,0.13973
7.0281,0.19038
7.1285,0.23341
7.2289,0.26704
7.3293,0.28996
7.4297,0.30124
7.5301,0.30039
7.6305,0.28743
7.7309,0.26294
7.8313,0.22786
7.9317,0.18365
8.0321,0.13209
8.1325,0.075243
8.2329,0.0154
8.3333,-0.04505
8.4337,-0.1037
8.5341,-0.15821
8.6345,-0.2064
8.7349,-0.2463
8.8353,-0.27629
8.9357,-0.29517
9.0361,-0.3022
9.1365,-0.29703
9.2369,-0.27991
9.3373,-0.25153
9.4378,-0.21304
9.5382,-0.16601
9.6386,-0.11233
9.739,-0.054163
9.8394,0.0061643
9.9398,0.066245
10.04,0.12369
10.141,0.17619
10.241,0.22164
10.341,0.25818
10.442,0.28434
10.542,0.29908
10.643,0.30178
10.743,0.29232
10.843,0.27111
10.944,0.23898
11.044,0.19725
11.145,0.14763
11.245,0.0921
11.345,0.03289
11.446,-0.027629
11.546,-0.087041
11.647,-0.14298
11.747,-0.19322
11.847,-0.23572
11.948,-0.26871
12.048,-0.29092
12.149,-0.30144
12.249,-0.2998
12.349,-0.2861
12.45,-0.26089
12.55,-0.22518
12.651,-0.18045
12.751,-0.12849
12.851,-0.071385
12.952,-0.011437
13.052,0.048965
13.153,0.10741
13.253,0.16158
13.353,0.20928
13.454,0.24859
13.554,0.27788
13.655,0.29602
13.755,0.30225
13.855,0.2963
13.956,0.27843
14.056,0.24935
14.157,0.21026
14.257,0.16274
14.357,0.1087
14.458,0.050316
14.558,-0.01007
14.659,-0.070053
14.759,-0.12724
14.859,-0.17936
14.96,-0.22429
15.06,-0.26019
15.161,-0.28564
15.261,-0.29962
15.361,-0.30154
15.462,-0.2913
15.562,-0.26935
15.663,-0.23655
15.763,-0.19426
15.863,-0.1442
15.964,-0.088358
16.064,-0.028992
16.165,0.031528
16.265,0.090786
16.365,0.14643
16.466,0.19622
16.566,0.23815
16.667,0.27048
16.767,0.29196
16.867,0.3017
16.968,0.29928
17.068,0.28481
17.169,0.25889
17.269,0.22255
17.369,0.17729
17.47,0.12493
17.57,0.067573
17.671,0.0075225
17.771,-0.052825
17.871,-0.11107
17.972,-0.16488
18.072,-0.21209
18.173,-0.25079
18.273,-0.2794
18.373,-0.29678
18.474,-0.30224
18.574,-0.2955
18.675,-0.27688
18.775,-0.24712
18.876,-0.20742
18.976,-0.15942
19.076,-0.10503
19.177,-0.04645
19.277,0.013984
19.378,0.073857
19.478,0.13079
19.578,0.1825
19.679,0.2269
19.779,0.26217
19.88,0.2869
19.98,0.30012
20.08,0.30124
20.181,0.29022
20.281,0.26754
20.382,0.23409
20.482,0.19124
20.582,0.14074
20.683,0.084604
20.783,0.025091
20.884,-0.035421
20.984,-0.094514
21.084,-0.14984
21.185,-0.19918
21.285,-0.24055
21.386,-0.27221
21.486,-0.29295
21.586,-0.30192
21.687,-0.2987
21.787,-0.28347
21.888,-0.25684
21.988,-0.21988
22.088,-0.1741
22.189,-0.12135
22.289,-0.06375
22.39,-0.003607
22.49,0.056677
22.59,0.1147
22.691,0.16815
22.791,0.21487
22.892,0.25296
22.992,0.28087
23.092,0.2975
23.193,0.30217
23.293,0.29465
23.394,0.27529
23.494,0.24484
23.594,0.20455
23.695,0.15608
23.795,0.10135
23.896,0.042576
23.996,-0.017895
24.096,-0.077649
24.197,-0.13431
24.297,-0.18561
24.398,-0.22947
24.498,-0.26409
24.598,-0.28811
24.699,-0.30056
24.799,-0.30089
24.9,-0.2891
25,-0.26568


==> data/NL_resistor_state_system_sint.csv <==
0,1
0.1004,0.76938
0.2008,0.61429
0.3012,0.51181
0.40161,0.44526
0.50201,0.40348
0.60241,0.37906
0.70281,0.367
0.80321,0.36378
0.90361,0.36683
1.004,0.37424
1.1044,0.38446
1.2048,0.3963
1.3052,0.40873
1.4056,0.42095
1.506,0.43221
1.6064,0.44201
1.7068,0.44975
1.8072,0.45506
1.9076,0.45768
2.008,0.45708
2.1084,0.45343
2.2088,0.44627
2.3092,0.43568
2.4096,0.42174
2.51,0.40412
2.6104,0.3833
2.7108,0.35923
2.8112,0.33199
2.9116,0.30208
3.012,0.26947
3.1124,0.23451
3.2129,0.19764
3.3133,0.15902
3.4137,0.11908
3.5141,0.07822
3.6145,0.036795
3.7149,-0.0047931
3.8153,-0.046168
3.9157,-0.086917
4.0161,-0.12666
4.1165,-0.16506
4.2169,-0.20166
4.3173,-0.23615
4.4177,-0.26821
4.5181,-0.29747
4.6185,-0.32369
4.7189,-0.34663
4.8193,-0.36598
4.9197,-0.3816
5.0201,-0.39336
5.1205,-0.40107
5.2209,-0.40472
5.3213,-0.40422
5.4217,-0.39963
5.5221,-0.39096
5.6225,-0.37832
5.7229,-0.36189
5.8233,-0.34174
5.9237,-0.31818
6.0241,-0.29137
6.1245,-0.26169
6.2249,-0.2293
6.3253,-0.19466
6.4257,-0.15803
6.5261,-0.11978
6.6265,-0.080358
6.7269,-0.040125
6.8273,0.00051288
6.9277,0.041153
7.0281,0.081379
7.1285,0.1208
7.2289,0.15905
7.3293,0.19567
7.4297,0.23034
7.5301,0.26271
7.6305,0.29244
7.7309,0.31924
7.8313,0.34286
7.9317,0.363
8.0321,0.37948
8.1325,0.39217
8.2329,0.40086
8.3333,0.40552
8.4337,0.40608
8.5341,0.40252
8.6345,0.39492
8.7349,0.38334
8.8353,0.36788
8.9357,0.34872
9.0361,0.32602
9.1365,0.30011
9.2369,0.27113
9.3373,0.23946
9.4378,0.2054
9.5382,0.16922
9.6386,0.13139
9.739,0.092228
9.8394,0.052141
9.9398,0.01155
10.04,-0.029151
10.141,-0.06956
10.241,-0.10929
10.341,-0.14792
10.442,-0.18509
10.542,-0.22037
10.643,-0.25344
10.743,-0.28398
10.843,-0.31169
10.944,-0.33626
11.044,-0.35743
11.145,-0.37503
11.245,-0.38882
11.345,-0.39869
11.446,-0.40455
11.546,-0.40629
11.647,-0.40393
11.747,-0.39751
11.847,-0.38705
11.948,-0.37274
12.048,-0.35461
12.149,-0.33295
12.249,-0.30792
12.349,-0.27984
12.45,-0.24888
12.55,-0.2155
12.651,-0.1799
12.751,-0.1425
12.851,-0.1037
12.952,-0.063839
13.052,-0.023354
13.153,0.017359
13.253,0.057895
13.353,0.097853
13.454,0.13684
13.554,0.17449
13.655,0.21036
13.755,0.2441
13.855,0.27541
13.956,0.30396
14.056,0.32948
14.157,0.35166
14.257,0.3703
14.357,0.38523
14.458,0.39624
14.558,0.40326
14.659,0.40623
14.759,0.40505
14.859,0.39978
14.96,0.39052
15.06,0.37728
15.161,0.36026
15.261,0.33959
15.361,0.3155
15.462,0.28828
15.562,0.25816
15.663,0.22541
15.763,0.19045
15.863,0.15352
15.964,0.11508
16.064,0.075499
16.165,0.03515
16.265,-0.0055392
16.365,-0.046176
16.466,-0.086341
16.566,-0.12565
16.667,-0.16372
16.767,-0.20013
16.867,-0.23453
16.968,-0.2666
17.068,-0.29598
17.169,-0.32239
17.269,-0.34558
17.369,-0.36527
17.47,-0.38127
17.57,-0.39347
17.671,-0.40165
17.771,-0.40577
17.871,-0.40582
17.972,-0.40173
18.072,-0.3936
18.173,-0.38154
18.273,-0.36557
18.373,-0.34596
18.474,-0.32283
18.574,-0.29652
18.675,-0.26715
18.775,-0.23519
18.876,-0.20081
18.976,-0.16441
19.076,-0.12639
19.177,-0.087078
19.277,-0.046906
19.378,-0.0062783
19.478,0.034407
19.578,0.074748
19.679,0.11435
19.779,0.15282
19.88,0.18976
19.98,0.22478
20.08,0.25754
20.181,0.28773
20.281,0.31505
20.382,0.3392
20.482,0.35992
20.582,0.37703
20.683,0.39033
20.783,0.39967
20.884,0.40501
20.984,0.40622
21.084,0.40333
21.185,0.39639
21.285,0.38542
21.386,0.37061
21.486,0.35201
21.586,0.32989
21.687,0.30446
21.787,0.27599
21.888,0.2447
21.988,0.21102
22.088,0.17515
22.189,0.13756
22.289,0.098601
22.39,0.058634
22.49,0.018098
22.59,-0.022613
22.691,-0.063098
22.791,-0.10296
22.892,-0.14178
22.992,-0.17923
23.092,-0.21484
23.193,-0.24829
23.293,-0.27925
23.394,-0.30744
23.494,-0.33252
23.594,-0.35427
23.695,-0.37245
23.795,-0.38686
23.896,-0.39738
23.996,-0.40388
24.096,-0.4063
24.197,-0.4046
24.297,-0.39881
24.398,-0.38901
24.498,-0.3753
24.598,-0.35777
24.699,-0.33667
24.799,-0.31215
24.9,-0.28456
25,-0.25404


==> data/bounds.csv <==
n,b,s
10,0.0325,0.7321
11,0.036884,0.7321
12,0.041269,0.7321
13,0.045657,0.7321
14,0.050049,0.7321
15,0.054443,0.7321
16,0.058842,0.7321
17,0.063243,0.7321
18,0.067647,0.7321
19,0.072054,0.7321
20,0.076464,0.7321
21,0.080876,0.7321
22,0.08529,0.7321
23,0.089706,0.7321
24,0.094123,0.7321
25,0.098543,0.7321
26,0.10296,0.7321
27,0.10739,0.7321
28,0.11181,0.7321
29,0.11623,0.7321
30,0.12066,0.7321
31,0.12509,0.7321
32,0.12951,0.7321
33,0.13394,0.7321
34,0.13837,0.7321
35,0.1428,0.7321
36,0.14723,0.7321
37,0.15166,0.7321
38,0.1561,0.7321
39,0.16053,0.7321
40,0.16496,0.7321
41,0.16939,0.7321
42,0.17383,0.7321
43,0.17826,0.7321
44,0.1827,0.7321
45,0.18713,0.7321
46,0.19157,0.7321
47,0.196,0.7321
48,0.20044,0.7321
49,0.20488,0.7321
50,0.20931,0.7321
51,0.21375,0.7321
52,0.21819,0.7321
53,0.22262,0.7321
54,0.22706,0.7321
55,0.2315,0.7321
56,0.23594,0.7321
57,0.24038,0.7321
58,0.24481,0.7321
59,0.24925,0.7321
60,0.25369,0.7321
61,0.25813,0.7321
62,0.26257,0.7321
63,0.26701,0.7321
64,0.27145,0.7321
65,0.27589,0.7321
66,0.28033,0.7321
67,0.28477,0.7321
68,0.28921,0.7321
69,0.29365,0.7321
70,0.29809,0.7321
71,0.30253,0.7321
72,0.30697,0.7321
73,0.31141,0.7321
74,0.31585,0.7321
75,0.32029,0.7321
76,0.32473,0.7321
77,0.32917,0.7321
78,0.33361,0.7321
79,0.33806,0.7321
80,0.3425,0.7321
81,0.34694,0.7321
82,0.35138,0.7321
83,0.35582,0.7321
84,0.36026,0.7321
85,0.3647,0.7321
86,0.36915,0.7321
87,0.37359,0.7321
88,0.37803,0.7321
89,0.38247,0.7321
90,0.38691,0.7321
91,0.39135,0.7321
92,0.3958,0.7321
93,0.40024,0.7321
94,0.40468,0.7321
95,0.40912,0.7321
96,0.41356,0.7321
97,0.41801,0.7321
98,0.42245,0.7321
99,0.42689,0.7321
100,0.43133,0.7321
101,0.43578,0.7321
102,0.44022,0.7321
103,0.44466,0.7321
104,0.4491,0.7321
105,0.45355,0.7321
106,0.45799,0.7321
107,0.46243,0.7321
108,0.46687,0.7321
109,0.47132,0.7321
110,0.47576,0.7321
111,0.4802,0.7321
112,0.48464,0.7321
113,0.48909,0.7321
114,0.49353,0.7321
115,0.49797,0.7321
116,0.50242,0.7321
117,0.50686,0.7321
118,0.5113,0.7321
119,0.51574,0.7321
120,0.52019,0.7321
121,0.52463,0.7321
122,0.52907,0.7321
123,0.53352,0.7321
124,0.53796,0.7321
125,0.5424,0.7321
126,0.54685,0.7321
127,0.55129,0.7321
128,0.55573,0.7321
129,0.56017,0.7321
130,0.56462,0.7321
131,0.56906,0.7321
132,0.5735,0.7321
133,0.57795,0.7321
134,0.58239,0.7321
135,0.58683,0.7321
136,0.59128,0.7321
137,0.59572,0.7321
138,0.60016,0.7321
139,0.60461,0.7321
140,0.60905,0.7321
141,0.61349,0.7321
142,0.61794,0.7321
143,0.62238,0.7321
144,0.62682,0.7321
145,0.63127,0.7321
146,0.63571,0.7321
147,0.64015,0.7321
148,0.6446,0.7321
149,0.64904,0.7321
150,0.65348,0.7321
151,0.65793,0.7321
152,0.66237,0.7321
153,0.66681,0.7321
154,0.67126,0.7321
155,0.6757,0.7321
156,0.68015,0.7321
157,0.68459,0.7321
158,0.68903,0.7321
159,0.69348,0.7321
160,0.69792,0.7321
161,0.70236,0.7321
162,0.70681,0.7321
163,0.71125,0.7321
164,0.71569,0.7321
165,0.72014,0.7321
166,0.72458,0.7321
167,0.72902,0.7321
168,0.73347,0.7321
169,0.73791,0.7321
170,0.74236,0.7321
171,0.7468,0.7321
172,0.75124,0.7321
173,0.75569,0.7321
174,0.76013,0.7321
175,0.76457,0.7321
176,0.76902,0.7321
177,0.77346,0.7321
178,0.77791,0.7321
179,0.78235,0.7321
180,0.78679,0.7321
181,0.79124,0.7321
182,0.79568,0.7321
183,0.80012,0.7321
184,0.80457,0.7321
185,0.80901,0.7321
186,0.81346,0.7321
187,0.8179,0.7321
188,0.82234,0.7321
189,0.82679,0.7321
190,0.83123,0.7321
191,0.83567,0.7321
192,0.84012,0.7321
193,0.84456,0.7321
194,0.84901,0.7321
195,0.85345,0.7321
196,0.85789,0.7321
197,0.86234,0.7321
198,0.86678,0.7321
199,0.87123,0.7321
200,0.87567,0.7321
201,0.88011,0.7321
202,0.88456,0.7321
203,0.889,0.7321
204,0.89345,0.7321
205,0.89789,0.7321
206,0.90233,0.7321
207,0.90678,0.7321
208,0.91122,0.7321
209,0.91566,0.7321
210,0.92011,0.7321
211,0.92455,0.7321
212,0.929,0.7321
213,0.93344,0.7321
214,0.93788,0.7321
215,0.94233,0.7321
216,0.94677,0.7321
217,0.95122,0.7321
218,0.95566,0.7321
219,0.9601,0.7321
220,0.96455,0.7321
221,0.96899,0.7321
222,0.97344,0.7321
223,0.97788,0.7321
224,0.98232,0.7321
225,0.98677,0.7321
226,0.99121,0.7321
227,0.99566,0.7321
228,1.0001,0.7321
229,1.0045,0.7321
230,1.009,0.7321
231,1.0134,0.7321
232,1.0179,0.7321
233,1.0223,0.7321
234,1.0268,0.7321
235,1.0312,0.7321
236,1.0357,0.7321
237,1.0401,0.7321
238,1.0445,0.7321
239,1.049,0.7321
240,1.0534,0.7321
241,1.0579,0.7321
242,1.0623,0.7321
243,1.0668,0.7321
244,1.0712,0.7321
245,1.0756,0.7321
246,1.0801,0.7321
247,1.0845,0.7321
248,1.089,0.7321
249,1.0934,0.7321
250,1.0979,0.7321
251,1.1023,0.7321
252,1.1068,0.7321
253,1.1112,0.7321
254,1.1156,0.7321
255,1.1201,0.7321
256,1.1245,0.7321
257,1.129,0.7321
258,1.1334,0.7321
259,1.1379,0.7321
260,1.1423,0.7321
261,1.1468,0.7321
262,1.1512,0.7321
263,1.1556,0.7321
264,1.1601,0.7321
265,1.1645,0.7321
266,1.169,0.7321
267,1.1734,0.7321
268,1.1779,0.7321
269,1.1823,0.7321
270,1.1868,0.7321
271,1.1912,0.7321
272,1.1956,0.7321
273,1.2001,0.7321
274,1.2045,0.7321
275,1.209,0.7321
276,1.2134,0.7321
277,1.2179,0.7321
278,1.2223,0.7321
279,1.2267,0.7321
280,1.2312,0.7321
281,1.2356,0.7321
282,1.2401,0.7321
283,1.2445,0.7321
284,1.249,0.7321
285,1.2534,0.7321
286,1.2579,0.7321
287,1.2623,0.7321
288,1.2667,0.7321
289,1.2712,0.7321
290,1.2756,0.7321
291,1.2801,0.7321
292,1.2845,0.7321
293,1.289,0.7321
294,1.2934,0.7321
295,1.2979,0.7321
296,1.3023,0.7321
297,1.3067,0.7321
298,1.3112,0.7321
299,1.3156,0.7321
300,1.3201,0.7321
301,1.3245,0.7321
302,1.329,0.7321
303,1.3334,0.7321
304,1.3379,0.7321
305,1.3423,0.7321
306,1.3467,0.7321
307,1.3512,0.7321
308,1.3556,0.7321
309,1.3601,0.7321
310,1.3645,0.7321
311,1.369,0.7321
312,1.3734,0.7321
313,1.3779,0.7321
314,1.3823,0.7321
315,1.3867,0.7321
316,1.3912,0.7321
317,1.3956,0.7321
318,1.4001,0.7321
319,1.4045,0.7321
320,1.409,0.7321
321,1.4134,0.7321
322,1.4178,0.7321
323,1.4223,0.7321
324,1.4267,0.7321
325,1.4312,0.7321
326,1.4356,0.7321
327,1.4401,0.7321
328,1.4445,0.7321
329,1.449,0.7321
330,1.4534,0.7321
331,1.4578,0.7321
332,1.4623,0.7321
333,1.4667,0.7321
334,1.4712,0.7321
335,1.4756,0.7321
336,1.4801,0.7321
337,1.4845,0.7321
338,1.489,0.7321
339,1.4934,0.7321
340,1.4978,0.7321
341,1.5023,0.7321
342,1.5067,0.7321
343,1.5112,0.7321
344,1.5156,0.7321
345,1.5201,0.7321
346,1.5245,0.7321
347,1.529,0.7321
348,1.5334,0.7321
349,1.5378,0.7321
350,1.5423,0.7321
351,1.5467,0.7321
352,1.5512,0.7321
353,1.5556,0.7321
354,1.5601,0.7321
355,1.5645,0.7321
356,1.569,0.7321
357,1.5734,0.7321
358,1.5778,0.7321
359,1.5823,0.7321
360,1.5867,0.7321
361,1.5912,0.7321
362,1.5956,0.7321
363,1.6001,0.7321
364,1.6045,0.7321
365,1.609,0.7321
366,1.6134,0.7321
367,1.6178,0.7321
368,1.6223,0.7321
369,1.6267,0.7321
370,1.6312,0.7321
371,1.6356,0.7321
372,1.6401,0.7321
373,1.6445,0.7321
374,1.649,0.7321
375,1.6534,0.7321
376,1.6578,0.7321
377,1.6623,0.7321
378,1.6667,0.7321
379,1.6712,0.7321
380,1.6756,0.7321
381,1.6801,0.7321
382,1.6845,0.7321
383,1.6889,0.7321
384,1.6934,0.7321
385,1.6978,0.7321
386,1.7023,0.7321
387,1.7067,0.7321
388,1.7112,0.7321
389,1.7156,0.7321
390,1.7201,0.7321
391,1.7245,0.7321
392,1.7289,0.7321
393,1.7334,0.7321
394,1.7378,0.7321
395,1.7423,0.7321
396,1.7467,0.7321
397,1.7512,0.7321
398,1.7556,0.7321
399,1.7601,0.7321
400,1.7645,0.7321
401,1.7689,0.7321
402,1.7734,0.7321
403,1.7778,0.7321
404,1.7823,0.7321
405,1.7867,0.7321
406,1.7912,0.7321
407,1.7956,0.7321
408,1.8001,0.7321
409,1.8045,0.7321
410,1.8089,0.7321
411,1.8134,0.7321
412,1.8178,0.7321
413,1.8223,0.7321
414,1.8267,0.7321
415,1.8312,0.7321
416,1.8356,0.7321
417,1.8401,0.7321
418,1.8445,0.7321
419,1.8489,0.7321
420,1.8534,0.7321
421,1.8578,0.7321
422,1.8623,0.7321
423,1.8667,0.7321
424,1.8712,0.7321
425,1.8756,0.7321
426,1.8801,0.7321
427,1.8845,0.7321
428,1.8889,0.7321
429,1.8934,0.7321
430,1.8978,0.7321
431,1.9023,0.7321
432,1.9067,0.7321
433,1.9112,0.7321
434,1.9156,0.7321
435,1.9201,0.7321
436,1.9245,0.7321
437,1.9289,0.7321
438,1.9334,0.7321
439,1.9378,0.7321
440,1.9423,0.7321
441,1.9467,0.7321
442,1.9512,0.7321
443,1.9556,0.7321
444,1.9601,0.7321
445,1.9645,0.7321
446,1.9689,0.7321
447,1.9734,0.7321
448,1.9778,0.7321
449,1.9823,0.7321
450,1.9867,0.7321
451,1.9912,0.7321
452,1.9956,0.7321
453,2.0001,0.7321
454,2.0045,0.7321
455,2.0089,0.7321
456,2.0134,0.7321
457,2.0178,0.7321
458,2.0223,0.7321
459,2.0267,0.7321
460,2.0312,0.7321
461,2.0356,0.7321
462,2.0401,0.7321
463,2.0445,0.7321
464,2.0489,0.7321
465,2.0534,0.7321
466,2.0578,0.7321
467,2.0623,0.7321
468,2.0667,0.7321
469,2.0712,0.7321
470,2.0756,0.7321
471,2.08,0.7321
472,2.0845,0.7321
473,2.0889,0.7321
474,2.0934,0.7321
475,2.0978,0.7321
476,2.1023,0.7321
477,2.1067,0.7321
478,2.1112,0.7321
479,2.1156,0.7321
480,2.12,0.7321
481,2.1245,0.7321
482,2.1289,0.7321
483,2.1334,0.7321
484,2.1378,0.7321
485,2.1423,0.7321
486,2.1467,0.7321
487,2.1512,0.7321
488,2.1556,0.7321
489,2.16,0.7321
490,2.1645,0.7321
491,2.1689,0.7321
492,2.1734,0.7321
493,2.1778,0.7321
494,2.1823,0.7321
495,2.1867,0.7321
496,2.1912,0.7321
497,2.1956,0.7321
498,2.2,0.7321
499,2.2045,0.7321
500,2.2089,0.7321
501,2.2134,0.7321
502,2.2178,0.7321
503,2.2223,0.7321
504,2.2267,0.7321
505,2.2312,0.7321
506,2.2356,0.7321
507,2.24,0.7321
508,2.2445,0.7321
509,2.2489,0.7321
510,2.2534,0.7321
511,2.2578,0.7321
512,2.2623,0.7321
513,2.2667,0.7321
514,2.2712,0.7321
515,2.2756,0.7321
516,2.28,0.7321
517,2.2845,0.7321
518,2.2889,0.7321
519,2.2934,0.7321
520,2.2978,0.7321
521,2.3023,0.7321
522,2.3067,0.7321
523,2.3112,0.7321
524,2.3156,0.7321
525,2.32,0.7321
526,2.3245,0.7321
527,2.3289,0.7321
528,2.3334,0.7321
529,2.3378,0.7321
530,2.3423,0.7321
531,2.3467,0.7321
532,2.3512,0.7321
533,2.3556,0.7321
534,2.36,0.7321
535,2.3645,0.7321
536,2.3689,0.7321
537,2.3734,0.7321
538,2.3778,0.7321
539,2.3823,0.7321
540,2.3867,0.7321
541,2.3912,0.7321
542,2.3956,0.7321
543,2.4,0.7321
544,2.4045,0.7321
545,2.4089,0.7321
546,2.4134,0.7321
547,2.4178,0.7321
548,2.4223,0.7321
549,2.4267,0.7321
550,2.4312,0.7321
551,2.4356,0.7321
552,2.44,0.7321
553,2.4445,0.7321
554,2.4489,0.7321
555,2.4534,0.7321
556,2.4578,0.7321
557,2.4623,0.7321
558,2.4667,0.7321
559,2.4712,0.7321
560,2.4756,0.7321
561,2.48,0.7321
562,2.4845,0.7321
563,2.4889,0.7321
564,2.4934,0.7321
565,2.4978,0.7321
566,2.5023,0.7321
567,2.5067,0.7321
568,2.5112,0.7321
569,2.5156,0.7321
570,2.52,0.7321
571,2.5245,0.7321
572,2.5289,0.7321
573,2.5334,0.7321
574,2.5378,0.7321
575,2.5423,0.7321
576,2.5467,0.7321
577,2.5512,0.7321
578,2.5556,0.7321
579,2.56,0.7321
580,2.5645,0.7321
581,2.5689,0.7321
582,2.5734,0.7321
583,2.5778,0.7321
584,2.5823,0.7321
585,2.5867,0.7321
586,2.5912,0.7321
587,2.5956,0.7321
588,2.6,0.7321
589,2.6045,0.7321
590,2.6089,0.7321
591,2.6134,0.7321
592,2.6178,0.7321
593,2.6223,0.7321
594,2.6267,0.7321
595,2.6312,0.7321
596,2.6356,0.7321
597,2.64,0.7321
598,2.6445,0.7321
599,2.6489,0.7321
600,2.6534,0.7321
601,2.6578,0.7321
602,2.6623,0.7321
603,2.6667,0.7321
604,2.6711,0.7321
605,2.6756,0.7321
606,2.68,0.7321
607,2.6845,0.7321
608,2.6889,0.7321
609,2.6934,0.7321
610,2.6978,0.7321
611,2.7023,0.7321
612,2.7067,0.7321
613,2.7111,0.7321
614,2.7156,0.7321
615,2.72,0.7321
616,2.7245,0.7321
617,2.7289,0.7321
618,2.7334,0.7321
619,2.7378,0.7321
620,2.7423,0.7321
621,2.7467,0.7321
622,2.7511,0.7321
623,2.7556,0.7321
624,2.76,0.7321
625,2.7645,0.7321
626,2.7689,0.7321
627,2.7734,0.7321
628,2.7778,0.7321
629,2.7823,0.7321
630,2.7867,0.7321
631,2.7911,0.7321
632,2.7956,0.7321
633,2.8,0.7321
634,2.8045,0.7321
635,2.8089,0.7321
636,2.8134,0.7321
637,2.8178,0.7321
638,2.8223,0.7321
639,2.8267,0.7321
640,2.8311,0.7321
641,2.8356,0.7321
642,2.84,0.7321
643,2.8445,0.7321
644,2.8489,0.7321
645,2.8534,0.7321
646,2.8578,0.7321
647,2.8623,0.7321
648,2.8667,0.7321
649,2.8711,0.7321
650,2.8756,0.7321
651,2.88,0.7321
652,2.8845,0.7321
653,2.8889,0.7321
654,2.8934,0.7321
655,2.8978,0.7321
656,2.9023,0.7321
657,2.9067,0.7321
658,2.9111,0.7321
659,2.9156,0.7321
660,2.92,0.7321
661,2.9245,0.7321
662,2.9289,0.7321
663,2.9334,0.7321
664,2.9378,0.7321
665,2.9423,0.7321
666,2.9467,0.7321
667,2.9511,0.7321
668,2.9556,0.7321
669,2.96,0.7321
670,2.9645,0.7321
671,2.9689,0.7321
672,2.9734,0.7321
673,2.9778,0.7321
674,2.9823,0.7321
675,2.9867,0.7321
676,2.9911,0.7321
677,2.9956,0.7321
678,3,0.7321
679,3.0045,0.7321
680,3.0089,0.7321
681,3.0134,0.7321
682,3.0178,0.7321
683,3.0223,0.7321
684,3.0267,0.7321
685,3.0311,0.7321
686,3.0356,0.7321
687,3.04,0.7321
688,3.0445,0.7321
689,3.0489,0.7321
690,3.0534,0.7321
691,3.0578,0.7321
692,3.0623,0.7321
693,3.0667,0.7321
694,3.0711,0.7321
695,3.0756,0.7321
696,3.08,0.7321
697,3.0845,0.7321
698,3.0889,0.7321
699,3.0934,0.7321
700,3.0978,0.7321
701,3.1023,0.7321
702,3.1067,0.7321
703,3.1111,0.7321
704,3.1156,0.7321
705,3.12,0.7321
706,3.1245,0.7321
707,3.1289,0.7321
708,3.1334,0.7321
709,3.1378,0.7321
710,3.1423,0.7321
711,3.1467,0.7321
712,3.1511,0.7321
713,3.1556,0.7321
714,3.16,0.7321
715,3.1645,0.7321
716,3.1689,0.7321
717,3.1734,0.7321
718,3.1778,0.7321
719,3.1823,0.7321
720,3.1867,0.7321
721,3.1911,0.7321
722,3.1956,0.7321
723,3.2,0.7321
724,3.2045,0.7321
725,3.2089,0.7321
726,3.2134,0.7321
727,3.2178,0.7321
728,3.2223,0.7321
729,3.2267,0.7321
730,3.2311,0.7321
731,3.2356,0.7321
732,3.24,0.7321
733,3.2445,0.7321
734,3.2489,0.7321
735,3.2534,0.7321
736,3.2578,0.7321
737,3.2623,0.7321
738,3.2667,0.7321
739,3.2711,0.7321
740,3.2756,0.7321
741,3.28,0.7321
742,3.2845,0.7321
743,3.2889,0.7321
744,3.2934,0.7321
745,3.2978,0.7321
746,3.3023,0.7321
747,3.3067,0.7321
748,3.3111,0.7321
749,3.3156,0.7321
750,3.32,0.7321
751,3.3245,0.7321
752,3.3289,0.7321
753,3.3334,0.7321
754,3.3378,0.7321
755,3.3423,0.7321
756,3.3467,0.7321
757,3.3511,0.7321
758,3.3556,0.7321
759,3.36,0.7321
760,3.3645,0.7321
761,3.3689,0.7321
762,3.3734,0.7321
763,3.3778,0.7321
764,3.3823,0.7321
765,3.3867,0.7321
766,3.3911,0.7321
767,3.3956,0.7321
768,3.4,0.7321
769,3.4045,0.7321
770,3.4089,0.7321
771,3.4134,0.7321
772,3.4178,0.7321
773,3.4223,0.7321
774,3.4267,0.7321
775,3.4311,0.7321
776,3.4356,0.7321
777,3.44,0.7321
778,3.4445,0.7321
779,3.4489,0.7321
780,3.4534,0.7321
781,3.4578,0.7321
782,3.4623,0.7321
783,3.4667,0.7321
784,3.4711,0.7321
785,3.4756,0.7321
786,3.48,0.7321
787,3.4845,0.7321
788,3.4889,0.7321
789,3.4934,0.7321
790,3.4978,0.7321
791,3.5023,0.7321
792,3.5067,0.7321
793,3.5111,0.7321
794,3.5156,0.7321
795,3.52,0.7321
796,3.5245,0.7321
797,3.5289,0.7321
798,3.5334,0.7321
799,3.5378,0.7321
800,3.5423,0.7321
